Magneto-thermal evolution of neutron stars with coupled Ohmic, Hall and ambipolar effects via accurate finite-volume simulations

Simulating the long-term evolution of temperature and magnetic fields in neutron stars is a major effort in astrophysics, having significant impact in several topics. A detailed evolutionary model requires, at the same time, the numerical solution of the heat diffusion equation, the use of appropriate numerical methods to control non-linear terms in the induction equation, and the local calculation of realistic microphysics coefficients. Here we present the latest extension of the magneto-thermal 2D code in which we have coupled the crustal evolution to the core evolution, including ambipolar diffusion. It has also gained in modularity, accuracy, and efficiency. We revise the most suitable numerical methods to accurately simulate magnetar-like magnetic fields, reproducing the Hall-driven magnetic discontinuities. From the point of view of computational performance, most of the load falls on the calculation of microphysics coefficients. To a lesser extent, the thermal evolution part is also computationally expensive because it requires large matrix inversions due to the use of an implicit method. We show two representative case studies: (i) a non-trivial multipolar configuration confined to the crust, displaying long-lived small-scale structures and discontinuities; and (ii) a preliminary study of ambipolar diffusion in normal matter. The latter acts on timescales that are too long to have relevant effects on the timescales of interest but sets the stage for future works where superfluid and superconductivity need to be included.

==> data/mkl_kmax.txt <==
kmax mkl solvtb
49 0.005602 0.01353
59 0.009832 0.02395
69 0.01355 0.03556
79 0.01902 0.05152
89 0.02477 0.07415
99 0.03358 0.1011
119 0.05787 0.17549
139 0.08567 0.2911
159 0.11582 0.4090
179 0.1631 0.6012
199 0.2085 0.7912

==> data/mkl_lmax.txt <==
lmax mkl solvtb
50 0.003037 0.00728
60 0.00373 0.00886
70 0.00479 0.01066
80 0.00523 0.011907
90 0.00573 0.013462
100 0.006102 0.01453
120 0.007742 0.0175
140 0.008965 0.0202
160 0.01073 0.0242
180 0.01181 0.02694
200 0.01269 0.02913

==> data/mt2d_kmax.txt <==
kmax mt2d
50 100.21
60 128.10
70 160.55
80 191.96
90 228.83
100 271.18
120 376.29
140 490.75
160 660.26
180 820.54
200 1000.32

==> data/mt2d_lmax.txt <==
lmax mt2d
50 50.96
60 60.76
70 71.51
80 82.94
90 92.86
100 108.79
120 135.01
140 170.12
160 198.04
180 225.17
200 253.69

==> images/COMMANDS_PYTHON.txt <==
# ALL SIMULATIONS STORED IN THE OFFICE PC IN "/DATA" AND IN THE "MY PASSPORT" STORAGE, UNDER "MAGNESIA/MT2D_RUNS_PAPER"
# Scripts are from the "plots" Magnesia repository, in Github: csic-ice-magnesia/plots.git
# directories 0_wp2_mt_temperature_animation, 7_wp2_profiles, 8_wp2_single_files
# Updated 8 March 2021, referring to the second revision


# Fig. 1 and 10 from scripts in 8_wp2_single_files

# Local maximum timestep Fig. 4
python plot_profile.py --profiles MULTI3_BP13/outb/dtb_courant_radial.yg --xlim 10.81 11.53 --ylim 0 2.5 --xlabel "Radius [km]" --ylabel "Log(dt local [yr])" --timestamp 0 1 10 50 --labels "0 ~{\rm kyr}" "1~ {\rm kyr}" "10~{\rm kyr}" "50 ~{\rm kyr}" --output dt_local.png


# SPACE METHODS
# Figures 5-6
# Bth for different methods at a given time
python plot_profile.py --profiles MULTI3_BP13/outb/b_th_meridional.yg MULTI3_BP13_NOBURG/outb/b_th_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label "B_\theta~ {\rm Burger~flux}" "B_\theta~ {\rm Electric~curl}" --colors b m --markers '+' '+' --timestamp 17 --output multipolar_burgers_comparison_btheta_t17.png

# Bphi for different methods at a given time
python plot_profile.py --profiles MULTI3_BP13/outb/b_phi_meridional.yg MULTI3_BP13_NOBURG/outb/b_phi_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label "B_\varphi~ {\rm Burger~flux}" "B_\varphi ~{\rm Electric~curl}" --colors b m b m --markers 'v' 'v' --timestamp 17 --output multipolar_burgers_comparison_bphi_t17.png

# Bth for different methods of Etor at a given time 
python plot_profile.py --profiles MULTI3_BP13/outb/b_th_meridional.yg MULTI3_BP13_CENT/outb/b_th_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label "B_\theta~ {\rm - Upwind}" "B_\theta~ {\rm - Centered}" --colors b c --markers '+' '+' --timestamp 80 --output multipolar_etor_comparison_btheta_t80.png

# Bphi for different methods of Etor at a given time 
python plot_profile.py --profiles MULTI3_BP13/outb/b_phi_meridional.yg MULTI3_BP13_CENT/outb/b_phi_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label "B_\varphi~ {\rm - Upwind}" "B_\varphi~ {\rm - Centered}" --colors b c --markers 'v' 'v' --timestamp 80 --output multipolar_etor_comparison_bphi_t80.png


# RESOLUTION
# Fig. 7-8 Convergence
python3 plot_profile.py --profiles 000/outb/b_phi_radial.yg 001/outb/b_phi_radial.yg 002/outb/b_phi_radial.yg --ylabel "$ B_\varphi$ at $\theta=\pi/3$ [10$^{12}$ G]" --xlabel "radius [km]" --label N_r=50 N_r=100 N_r=200 --timestamp 1 10 50 --colors r r r g g g m m m --markers 'o' '+' 'v' 'o' '+' 'v' 'o' '+' 'v' --xlim 10.85 11.53 --output convergence_bphi_radial.png
python3 plot_profile.py --profiles 001/outb/b_th_radial.yg 000/outb/b_th_radial.yg 002/outb/b_th_radial.yg --ylabel "$ B_\theta$ at $\theta=\pi/3$ [10$^{12}$ G]" --xlabel "radius [km]" --label N_r=50 N_r=100 N_r=200 --timestamp 1 10 50 --colors r r r g g g m m m --markers 'o' '+' 'v' 'o' '+' 'v' 'o' '+' 'v' --xlim 10.83 11.53 --output convergence_bth_radial.png
python3 plot_profile.py --profiles 000/outb/b_th_surface.yg 003/outb/b_th_surface.yg 004/outb/b_th_surface.yg  --ylabel "$ B_\theta$ at the surface [10$^{12}$ G]" --xlabel $\\theta$ --label N_\\theta=49 N_\\theta=99 N_\\theta=199 --timestamp 1 10 50 --colors r r r g g g m m m --markers 'o' '+' 'v' 'o' '+' 'v' 'o' '+' 'v' --output convergence_bth_angular.png


# TIME METHODS, 2020.05-B14_poltor_methods_and_multipoles
# Fig. 9
python3 plot_profile.py --profiles P_eula/outb/j_r_meridional.yg P_rk4/outb/j_r_meridional.yg P_ab4/outb/j_r_meridional.yg --ylabel "Sub-Surface radial current $ J_r$ [10$^{12}$ G/km]" --xlabel $\\theta$ --label EULA RK4 AB4 --timestamp 30 --colors b r g --markers 'o' '+' 'x' --output jr_methods.png
# (not shown)
python3 plot_profile.py --profiles 000/outb/b_th_surface.yg 005/outb/b_th_surface.yg  --ylabel "Surface Magnetic field $B_\theta$ [10$^{12}$ G]" --xlabel $\\theta$ --label EULA RK4  --timestamp 1 10 50 --colors b b r r g g --markers 'o' '+' 'o' '+' 'o' '+' --output convergence_bth_methods.png
python3 plot_profile.py --profiles 000/outb/b_r_radial.yg 000/outb/b_th_radial.yg 005/outb/b_r_radial.yg 005/outb/b_th_radial.yg --ylabel "$B_\theta$ at $\theta=\pi/3$ [10$^{12}$ G]" --xlabel "radius [km]" --label "B_r ~EULA" "B_\\theta~EULA" "B_r~RK4" "B_\\theta~RK4" --timestamp 1 10 --colors r r r r m m m m --markers 'o' '+' 'v' 'x' 'o' '+' 'v' 'x' --xlim 10.83 11.53 --output convergence_bpol_methods.png
# (not shown, with spectral)
python3 plot_profile.py --profiles P_spec_t10/outb/b_th_surface.yg P_eula/outb/b_th_surface.yg P_rk4/outb/b_th_surface.yg P_ab4/outb/b_th_surface.yg  --ylabel "Surface Magnetic field $ B_\theta$ [10$^{12}$ G]" --xlabel $\\theta$ --label  SPEC EULA RK4 AB4  --timestamp 30 --colors b r g m --markers 'o' '+' 'x' 'v' --output bth_spectral.png


# Fig. 14, MULTIPOLES
python plot_profile.py --profiles MULTI3_BP13/outb/b_r_meridional.yg MULTI3_BP13/outb/b_th_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label B_r B_\\theta --timestamp 1 10 99 --colors b b r r g g --markers 'o' '+' 'o' '+' 'o' '+'  --output multipolar_angular.png
python plot_profile.py --profiles b_phi_meridional.yg --ylabel "Sub-surface Magnetic field [10$^{12}$ G]" --xlabel $\\theta$ --label B_\\varphi --timestamp 1 10 99 --colors b r g --markers 'v' 'v' 'v' --output multipolar_angular_bphi.png
# Tb for one model at three times
python plot_profile.py --profiles MULTI3_BP13/out/Tb_meridional.yg --ylabel "Temperature below envelope [10$^8$ K]" --xlabel $\\theta$ --label "1~{\rm kyr}" "10~{\rm kyr}" "100~{\rm kyr}" timestamp 1 10 99 --colors b r g --markers 'v' 'v' 'v' --timestamp 1 10 99 --output multipolar_Tb.png --input_log true --yrescale=1e8
# Ts for one model at three times (not shown)
python plot_profile.py --profiles MULTI3_BP13/out/Ts_meridional.yg --ylabel "Surface temperature [10$^6$ K]" --xlabel $\\theta$ --label "1~{\rm kyr}" "10~{\rm kyr}" "100~{\rm kyr}" timestamp 1 10 99 --colors b r g --markers 'v' 'v' 'v' --timestamp 1 10 99 --output multipolar_Ts.png --input_log true --yrescale=1e6


# Fig. 16, profiles at 1 and 50 kyr
# AMBIPOLAR/bin_Tevol
python3 plot_profile.py --profiles b_phi_equator.yg b_th_equator.yg --ylabel "Magnetic field" --xlabel "radius [km]" --label B_\\theta B_\\phi --timestamp 28 77 --colors b b r r --markers '+' 'v' '+' 'v' --output ambipolar_magnetic_profiles.png --xlim 10.5 11.1 --ylim 20 55
python3 plot_profile.py --profiles e_r_equator.yg e_phi_equator.yg e_th_equator.yg --ylabel "Electric field" --xlabel "radius [km]" --label E_r E_\\theta E_\\phi --timestamp 28 77 --colors b b b r r r --markers 'o' '+' 'v' 'o' '+' 'v' --output ambipolar_electric_profiles.png --xlim 10.5 11.1 --ylim -55 15  # 1 and 50 kyr
python3 plot_profile.py --profiles j_phi_equator.yg j_th_equator.yg --ylabel "Currents" --xlabel "radius [km]" --label j_\\theta j_\\phi --timestamp 28 77 --colors b b  r r --markers '+' 'v' '+' 'v' --output ambipolar_currents_profiles.png --xlim 10.5 11.1 --ylim 0 60

# Profiles at 1 and 10 kyr (not shown)
python3 plot_profile.py --profiles j_r_equator.yg j_phi_equator.yg j_th_equator.yg --ylabel "Currents" --xlabel "radius [km]" --label j_r j_\\theta j_\\phi --timestamp 28 37 --colors b b b r r r --markers 'o' '+' 'v' 'o' '+' 'v' --output ambipolar_currents_profiles.png --xlim 10.5 11.1 --ylim -60 80
python3 plot_profile.py --profiles e_r_equator.yg e_phi_equator.yg e_th_equator.yg --ylabel "Magnetic field" --xlabel "radius [km]" --label B_r B_\\theta B_\\phi --timestamp 28 37 --colors b b b r r r --markers 'o' '+' 'v' 'o' '+' 'v' --output ambipolar_magnetic_profiles.png --xlim 10.5 11.1 --ylim -2 12   # 1 and 10 kyr
python3 plot_profile.py --profiles j_phi_equator.yg j_th_equator.yg --ylabel "Currents" --xlabel "radius [km]" --label j_\\theta j_\\phi --timestamp 28 37 --colors b b  r r --markers '+' 'v' '+' 'v' --output ambipolar_currents_profiles.png --xlim 10.5 11.1 --ylim 10 40 # 1 and 10 kyr


# 2D PLOTS
# Fig. 13, MULTIPOLAR/MULTI_BP13 run
python plot_bt2d.py --max_b 100 --min_b -500 --save_snapshots 0 1 10 50 --crust_stretch_factor 8
# (then rename manually the output files)

# Ambipolar diffusion, in directory AMBIPOLAR
# Figs. 15-17, 2D plots and video of B and velocity
python plot_b_vel.py --save_snapshots 0 10 28 37 77 127 --reduce_vhall 1e4 --max_v 0.1 --min_b 0 --max_b 100  # bin_Tevol
python plot_b_vel.py --save_snapshots 0 10 28 37 77 127 --reduce_vhall 10 --max_v 10 --min_b 0 --max_b 100    # bin_vx1000_T1e9


==> images/code_diagram.tikz <==
\usetikzlibrary{mindmap}
	
\begin{tikzpicture}[mindmap, grow cyclic, every node/.style=concept, concept color=orange!40, 
	level 1/.append style={minimum size=4cm, text width=4cm, level distance=8.5cm,sibling angle=60},
	level 2/.append style={minimum size=3cm, text width=3cm, level distance=5cm,sibling angle=50},]

\node{\Huge MT2D}
child [concept color=blue!25]{ node {\Huge Microphys}
	child { node {\Large Phonon}}
	child { node {\Large EOS}}
	child { node {\Large Emissivity}}
	child { node {\Large Superfluid}}
}
child [concept color=red!50]{ node {\Huge Thermal Evolution}
	child { node {\Large Evolution}}
	child { node {\Large Boundary Fluxes}}
	child { node {\Large Timestep}}
}
child[concept color=green!50] { node {\Huge  Magnetic Evolution}
	child { node {\Large Evolution}}
	child { node {\Large Analysis}}
	child { node {\Large Breaking}}
	child { node {\Large Timestep}}
	child { node {\Large Spin Period}}
}
child { node {\Huge Grid}
	child { node {\Large Magnetic Grid}}
	child { node {\Large Thermal Grid}}
	child { node {\Large NS Structure}}
}
child { node {\Huge Math}
	child { node {\Large ODE}}
	child { node {\Large Triblock}}
	child { node {\Large LU}}
	child { node {\Large Gauss-Legendre}}
}
child { node {Output}
}
;

\end{tikzpicture}

==> images/plot_bgrid_2.tikz <==
\usetikzlibrary{calc}
\usetikzlibrary{patterns}

\begin{tikzpicture}[xshift=-1]

	\definecolor{niceblue}{RGB}{57,106,177}
	\definecolor{nicegreen}{RGB}{62,150,81}
	\definecolor{nicered}{RGB}{204,37,41}
	\definecolor{nicegray}{RGB}{83,81,84}

	\newcommand{\divisions}{1,3,4,6,7,8}
	\newcommand{\radialintersections}{0,1,3,4,6,7,8,10}

	\coordinate (center) at (0,0);

	% Dashed rays
	\foreach \a in {0, 25.714,...,359}
		\pgfmathsetmacro{\dest}{\a + 12.857}
	     \draw[thick, black, dashed] (0, 0) -- (\dest:10);

    %30° Rays
    \foreach \a in {0, 25.714,...,359}
		\pgfmathsetmacro{\dest}{\a + 12.857}
        \draw[thick, black] (0, 0) -- (\dest:8);

    %Circles 
	\foreach \r in \divisions
		\draw[black, thick] (0,0) circle (\r); 
	\draw[black, thick, dashed] (0,0) circle (10); 

	% Gray out unused area.
	\draw[very thick,white, fill=white, opacity=0.9] (0,0) --  (270:10) arc(270:90:10) -- cycle;

    %Circles 
	\foreach \r in \divisions
		\draw[black, thick, dashed] (0,0) circle (\r); 
	\draw[black, thick, dashed] (0,0) circle (10); 

	\draw[black, thick, pattern=dots, opacity=0.42] (0,0) circle (6); 

	% Gray out unused area again for ghost cells.
	\draw[very thick,white, fill=white, opacity=0.9] (0,0) --  (244:10) arc(244:116:10) -- cycle;

     %30° Rays again but only the hidden ones.
      \draw[thick, black, dashed] (0, 0) -- (115.6:10);
      \draw[thick, black, dashed] (0, 0) -- (244.4:10);
      \draw[thick, black] (0, 0) -- (90:8);
      \draw[thick, black, dashed] (0, 8) -- (90:10);
      \draw[thick, black] (0, 0) -- (270:8);
      \draw[thick, black, dashed] (0, 8) -- (270:10);

	 % Intersection points.
	\foreach \r in \radialintersections
	{
		\foreach \a in {0, 25.714, ...,125}
 		{
			\pgfmathsetmacro{\dest}{\a + 12.857}
			\fill (center) ++(\dest:\r) node[](\r-\dest){} ;
			\fill[black] (center) ++(\dest:\r) circle[radius=2pt];	
		}
		\foreach \a in {0, -25.714, ...,-130}
 		{
			\pgfmathsetmacro{\dest}{\a + 12.857}
			\fill (center) ++(\dest:\r) node[](\r-\dest){} ;
			\fill[black] (center) ++(\dest:\r) circle[radius=2pt];	
		}
	}
 	 % Lateral points.
 	\foreach \r in {0.5,2,3.5,5,6.5,7.5,9}
 	{
		\foreach \a in {0, 25.714, ...,125}
 		{
			\pgfmathsetmacro{\dest}{\a + 12.857}
 			\fill (center) ++(\dest:\r) node[](\r-\dest){} ;
 			\fill[black] (center) ++(\dest:\r) circle[radius=2pt];	
 		}
		\foreach \a in {0, -25.714, ...,-130}
		{
			\pgfmathsetmacro{\dest}{\a + 12.857}
 			\fill (center) ++(\dest:\r) node[](\r-\dest){} ;
 			\fill[black] (center) ++(\dest:\r) circle[radius=2pt];	
 		}
 	}
 	 % Top points.
	\foreach \r in {0,1, 3,4,6,7,8,10}
	{
		\foreach \a in {0, 25.714, ...,125}
 		{
 			\fill (center) ++(\a:\r) node[](\r-\a){} ;
 			\fill[black] (center) ++(\a:\r) circle[radius=2pt];	
 		}
		\foreach \a in {0, -25.714, ...,-125}
		{
 			\fill (center) ++(\a:\r) node[](\r-\a){} ;
 			\fill[black] (center) ++(\a:\r) circle[radius=2pt];	
 		}
 	}
 	% Center points.
 	\foreach \r in {0.5,2,3.5,5,6.5,7.5,9}
 	{
		\foreach \a in {0, 25.714, ...,125}
 		{
 			\fill (center) ++(\a:\r) node[](\r-\a){} ;
 			\fill[black] (center) ++(\a:\r) circle[radius=2pt];	
 		}
		\foreach \a in {0, -25.714, ...,-125}
		{
 			\fill (center) ++(\a:\r) node[](\r-\a){} ;
 			\fill[black] (center) ++(\a:\r) circle[radius=2pt];	
 		}
 	}
% 
% 
 	% Labels for zones.
 	\draw[dotted,-] (-0.5,0.85) arc[start angle=120,end angle=240,radius=1] node[midway,fill=white,sloped] {\Large{Core}};
 	\draw[dotted,-] (-1.5,2.6) arc[start angle=120,end angle=240,radius=3] node[midway,fill=white,sloped] {\Large{Core}};
 	\draw[dotted,-] (-2,3.5) arc[start angle=120,end angle=240,radius=4] node[midway,fill=white,sloped] {\Large{Core}};
	\draw[dotted,-] (-3,5.2) arc[start angle=120,end angle=240,radius=6] node[midway,fill=white,sloped] {\Large{Crust}};
 	\draw[dotted,-] (-3.5,6.05) arc[start angle=120,end angle=240,radius=7] node[midway,fill=white,sloped] {\Large{Crust}};
 	\draw[dotted,-] (-4,6.9) arc[start angle=120,end angle=240,radius=8] node[midway,fill=white,sloped] {\Large{Surface}};
 	\draw[dotted,-] (-4.5,7.8) arc[start angle=120,end angle=240,radius=9] node[midway,fill=white,sloped] {\Large{Ghost Cells}};
 	\draw[dotted,|-|] (-4.75,-10) arc[start angle=242.4,end angle=270,radius=10.5] node[midway,fill=white,sloped] {\Large{Ghost Cells}};
 	\draw[dotted,|-|] (-4.75,10) arc[start angle=116.6,end angle=90,radius=10.5] node[midway,fill=white,sloped] {\Large{Ghost Cells}};
% 
% 	\newcommand{\coloursector}[5]{%
% 	  \fill[pattern color=#5, pattern=horizontal lines] (#1:#3) arc[start angle=#1, end angle=#2, radius=#3] -- (#2:#4) arc[start angle=#2, end angle=#1, radius=#4] -- cycle;
% 	}

  \end{tikzpicture}
